The dangers of being trigger--happy

We examine the evidence offered for triggered star formation against the backdrop provided by recent numerical simulations of feedback from massive stars at or below giant molecular cloud sizescales. We compile a catalogue of sixty--seven observational papers, mostly published over the last decade, and examine the signposts most commonly used to infer the presence of triggered star formation. We then determine how well these signposts perform in a recent suite of hydrodynamic simulations of star formation including feedback from O--type stars performed by Dale et al (2012a, b, 2013a, b, 2014). We find that none of the observational markers improve the chances of correctly identifying a given star as triggered by more than factors of two at most. This limits the fidelity of these techniques in interpreting star formation histories. We therefore urge caution in interpreting observations of star formation near feedback--driven structures in terms of triggering.

==> reply_to_referee.txt <==
REPLY TO REFEREE REPORT ON SECOND VERSION OF ‘The dangers of being trigger-happy’

We thank the referee once again for a very quick response and respond to their comments as follows: (changes to the text are in boldface)

The paper is more clear now. I have just a few minor comments:

- Section 5 Hydrodynamic simulations, l. 23: "driven winds, as expected from, (e.g. Matzner 2002)," needs to be reformulated in the context of l. 22 and l. 24;

OUR RESPONSE:
We have reworded the end of this paragraph to make our meaning clearer.

- after formula (1): "where the  numerator is the " skip "in the fraction"

OUR RESPONSE:
Changed as suggested.

- last sentence in the paragraph after (1): " P(T,C) is then the fraction of stars closer than s to an ionization front that are triggered."

OUR RESPONSE:
Changed as suggested.


- the vertical labels in Fig. 4 and Fig. 5 should be P(T,C) or fraction of triggered stars, skip cumulative.

OUR RESPONSE:
Figure labels have been amended to leave out ‘cumulative’.



